Identification of Non-Linear RF Systems Using Backpropagation

In this work, we use deep unfolding to view cascaded non-linear RF systems as model-based neural networks. This view enables the direct use of a wide range of neural network tools and optimizers to efficiently identify such cascaded models. We demonstrate the effectiveness of this approach through the example of digital self-interference cancellation in full-duplex communications where an IQ imbalance model and a non-linear PA model are cascaded in series. For a self-interference cancellation performance of approximately 44.5 dB, the number of model parameters can be reduced by 74% and the number of operations per sample can be reduced by 79% compared to an expanded linear-in-parameters polynomial model.

==> fig/results_adam/pgf_dat_complexity/flop_complex_ffnn_nl_complexity_mult_algo_reduced_cmult_shallow.dat <==
414 39.61596659369852
556 40.685178906987936
698 43.41194813863453
840 43.735199814077255
982 44.42792488303401
1124 44.698542227971465
1266 45.141232126649115
1408 45.22235442426072
1550 45.33687097450486


==> fig/results_adam/pgf_dat_complexity/mem_complex_ffnn_nl_complexity_mult_algo_reduced_cmult_shallow.dat <==
44 39.61596659369852
59 40.685178906987936
74 43.41194813863453
89 43.735199814077255
104 44.42792488303401
119 44.698542227971465
134 45.141232126649115
149 45.22235442426072
164 45.33687097450486


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_6_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_003887654113612277.dat <==
i x y z
1 0.32487655000000004 0.1504564370280509 0.4992966629719492
2 1.4456087500000003 0.7425463733715197 2.148671126628481
3 3.601632849999999 2.4703475977202625 4.732918102279736
4 5.025688150000001 3.990120222469784 6.061256077530217
5 5.6552094 4.838268583524143 6.472150216475858
6 5.96270545 5.2437914747338015 6.681619425266198
7 6.149969250000001 5.498839871171118 6.801098628828884
8 6.266270349999999 5.693209731317013 6.839330968682986
9 6.3622831500000006 5.859028618622063 6.865537681377938
10 6.412927200000001 5.934006326858665 6.891848073141338
11 6.4524104 5.990860352616468 6.913960447383531
12 6.4771588 6.031567593245131 6.922750006754868
13 6.4918177 6.057106014813933 6.926529385186067
14 6.505359399999999 6.075948494642391 6.934770305357606
15 6.514806050000002 6.093733426338064 6.935878673661939
16 6.519448 6.101229207851799 6.9376667921482005
17 6.52495095 6.113013243878981 6.9368886561210195
18 6.53044635 6.123253886724674 6.937638813275326
19 6.5358955 6.126333219298944 6.945457780701055
20 6.540223449999999 6.1325770443496515 6.947869855650347
21 6.5416376 6.135214502771951 6.9480606972280485
22 6.544449049999999 6.138195255876981 6.950702844123017
23 6.54556355 6.1397853546202485 6.951341745379751
24 6.5445274499999995 6.1383654808314825 6.9506894191685165
25 6.545554200000001 6.137734029639877 6.953374370360124
26 6.5440732000000015 6.135906640990129 6.952239759009874
27 6.54495455 6.1331504169083715 6.956758683091628
28 6.546511049999999 6.1337152550638745 6.959306844936124
29 6.546898449999999 6.133997925759296 6.959798974240702
30 6.547435349999999 6.134374922884876 6.9604957771151215
31 6.548804850000001 6.138219541560052 6.959390158439949
32 6.550120999999999 6.140549042979502 6.959692957020496
33 6.55013515 6.1418730591746 6.9583972408254
34 6.551201449999998 6.142328009016547 6.960074890983449
35 6.5512779 6.143434562658944 6.959121237341055
36 6.55354105 6.147782546974681 6.9592995530253186
37 6.55441215 6.1481611114949555 6.960663188505045
38 6.553947199999999 6.145443562797391 6.962450837202606
39 6.554794149999999 6.144470074678032 6.965118225321967
40 6.553941750000002 6.143918470829187 6.963965029170816
41 6.554445249999999 6.143566283049526 6.965324216950472
42 6.553787200000002 6.142675607190386 6.964898792809619
43 6.55386375 6.140410107478994 6.9673173925210055
44 6.55204305 6.134669694916512 6.969416405083488
45 6.552998499999998 6.134879767162483 6.971117232837514
46 6.552815400000002 6.134753603863187 6.970877196136817
47 6.555908249999999 6.137272792268708 6.97454370773129
48 6.560798 6.139072288003328 6.982523711996672
49 6.565765449999999 6.140641745924882 6.9908891540751155
50 6.56794135 6.138532637630854 6.997350062369145


==> fig/results_ftrl/pgf_dat_complexity/flop_hammerstein_all_complexity_mult_algo_reduced_cmult_cc.dat <==
281 43.1737746472298
413 44.3832891406013
545 44.6286868655081
677 44.5260797825607


==> fig/results_ftrl/pgf_dat_complexity/mem_hammerstein_all_complexity_mult_algo_reduced_cmult_cc.dat <==
28 43.1737746472298
41 44.3832891406013
54 44.6286868655081
67 44.5260797825607


==> fig/results_ftrl/pgf_dat_train/hammerstein_all_struct_C-C_min_power_1_max_power_5_test_cancellation_n_epochs_50_train_size_1_0_batch_size_6_lr_0_2628534593844867_initializer_hammerstein_rayleigh.dat <==
1 36.40815755 35.8206553137643 36.9956597862357
2 38.67174165 37.841098365481955 39.50238493451805
3 40.02612140000001 39.13165795073378 40.920584849266234
4 41.01495539999999 40.151574332707604 41.87833646729238
5 41.756828500000005 40.9637598642765 42.54989713572351
6 42.32428230000001 41.61691957153334 43.03164502846668
7 42.76373650000001 42.14662491429702 43.38084808570299
8 43.10596564999999 42.577145011850504 43.63478628814947
9 43.3726551 42.92634581924361 43.8189643807564
10 43.58033939999999 43.20907956059228 43.951599239407706
11 43.7421437 43.438013529876564 44.046273870123436
12 43.868458849999996 43.62355180915403 44.11336589084596
13 43.96735449999999 43.77390685216278 44.1608021478372
14 44.04502145 43.89544265335841 44.19460024664159
15 44.10617710000001 43.993073107573615 44.21928109242641
16 44.154469750000004 44.0705697065579 44.23836979344211
17 44.19270145 44.13061370419338 44.25478919580662
18 44.2230548 44.174962746273216 44.27114685372678
19 44.24724935 44.20524174332778 44.28925695667221
20 44.266617350000004 44.2244912665869 44.308743433413106
21 44.28221915000001 44.23675841560177 44.32767988439825
22 44.29486849999999 44.24515873867438 44.34457826132561
23 44.30520864999999 44.25141710341851 44.35900019658147
24 44.3137468 44.25646258438906 44.37103101561093
25 44.32086785 44.260762324661414 44.380973375338584
26 44.326876350000006 44.26456139933704 44.38919130066297
27 44.33201065000001 44.26802601732444 44.39599528267558
28 44.33645299999999 44.27125453092747 44.40165146907251
29 44.340354500000004 44.274308302473955 44.40640069752605
30 44.343822599999996 44.27721468841856 44.41043051158143
31 44.346942899999995 44.280009340460026 44.41387645953996
32 44.34979175000001 44.28271165311213 44.41687184688789
33 44.35240535 44.28531915979719 44.419491540202806
34 44.35485174999999 44.28788033078935 44.421823169210626
35 44.3571355 44.29036015194437 44.42391084805563
36 44.359297299999994 44.29278708981457 44.42580751018542
37 44.3613582 44.295159434199874 44.42755696580012
38 44.36333935 44.297492482620996 44.429186217379
39 44.36523785000001 44.29977128252678 44.43070441747324
40 44.36708325000001 44.302013352274656 44.43215314772536
41 44.368869849999996 44.304216978979234 44.43352272102076
42 44.37061035000001 44.30638421831806 44.434836481681955
43 44.37230795 44.308519298001016 44.43609660199898
44 44.37396490000001 44.31061143791395 44.437318362086074
45 44.37558765000001 44.31267676384246 44.43849853615755
46 44.377184150000005 44.31470867697477 44.43965962302524
47 44.3787473 44.31671293768918 44.44078166231082
48 44.38028755 44.31868574233133 44.441889357668664
49 44.38180014999999 44.32063795606021 44.44296234393977
50 44.3832892 44.32255144267838 44.44402695732162


==> fig/results_poly/pgf_dat_complexity/flop_polynomial_nl_complexity_mult_algo_reduced_cmult.dat <==
778 43.7129393850591
1558 44.4462162724984
2598 44.7961597930884
3898 44.4946986442675


==> fig/results_poly/pgf_dat_complexity/mem_polynomial_nl_complexity_mult_algo_reduced_cmult.dat <==
78 43.7129393850591
156 44.4462162724984
260 44.7961597930884
390 44.4946986442675

